Technical design of the phase I Mu3e experiment

The Mu3e experiment aims to find or exclude the lepton flavour violating decay $\mu \rightarrow eee$ at branching fractions above $10^{-16}$. A first phase of the experiment using an existing beamline at the Paul Scherrer Institute (PSI) is designed to reach a single event sensitivity of $2\cdot 10^{-15}$. We present an overview of all aspects of the technical design and expected performance of the phase~I Mu3e detector. The high rate of up to $10^{8}$ muon decays per second and the low momenta of the decay electrons and positrons pose a unique set of challenges, which we tackle using an ultra thin tracking detector based on high-voltage monolithic active pixel sensors combined with scintillating fibres and tiles for precise timing measurements.

==> authors.txt <==
Arndt, K. and Augustin, H. and Baesso, P. and Berger, N. and Berg, F. and Betancourt, C. and Bortoletto, D. and Bravar, A. and Briggl, K. and vom~Bruch, D.and Buonaura, A. and Cadoux, F. and Chavez~Barajas, C. and Chen, H. and Clark, K. and Cooke, P. and Corrodi, S. and Damyanova, A. and Demets, Y. and Dittmeier, S. and Eckert, P. and Ehrler, F. and Fahrni, D. and Gagneur, S. and Gerritzen, L. and Goldstein, J. and Gottschalk, D. and Grab, C. and Gredig, R. and Groves, A. and Hammerich, J. and Hartenstein, U. and Hartmann, U. and Hayward, H. and Herkert, A. and Hesketh, G. and Hetzel, S. and Hildebrandt, M. and Hodge, Z. and Hofer, A. and Huang, Q.H. and Hughes, S. and Huth, L. and Immig, D.M. and Jones, T. and Jones, M. and K\"astli, H.-C. and K\"oppel, M. and Kettle, P.-R. and Kiehn, M. and Kilani, S. and Klingenmeyer, H. and Knecht, A. and Knight, A. and Kotlinski, B. and Kozlinskiy, A. and Leys, R. and Lockwood, G. and Loreti, A. and La~Marra, D. and M\"uller, M. and Meier, B. and Meier~Aeschbacher, F. and Meneses, A. and Metodiev, K. and Mtchedlishvili, A. and Muley, S. and Munwes, Y. and Noehte, L.O.S. and Owen, P. and Papa, A. and Paraskevas, I. and Peri\'c, I. and Perrevoort, A.-K. and Plackett, R. and Pohl, M. and Ritt, S. and Robmann, P. and Rompotis, N. and Rudzki, T. and Rutar, G. and Sch\"oning, A. and Schimassek, R. and Schultz-Coulon, H.-C. and Serra, N. and Shen, W. and Shipsey, I. and Shrestha, S. and Steinkamp, O. and Stoykov, A. and Straumann, U. and Streuli, S. and Stumpf, K. and Tata, N. and Velthuis, J. and Vigani, L. and Vilella-Figueras, E. and Vossebeld, J. and Wallny, R. and Wasili, A. and Wauters, F. and Weber, A. and Wiedner, D. and Windelband, B. and Zhong, T.

